A Lock-Free Work-Stealing Algorithm for Bulk Operations

Work-stealing is a widely used technique for balancing irregular parallel workloads, and most modern runtime systems adopt lock-free work-stealing deques to reduce contention and improve scalability. However, existing algorithms are designed for general-purpose parallel runtimes and often incur overheads that are unnecessary in specialized settings. In this paper, we present a new lock-free work-stealing queue tailored for a master-worker framework used in the parallelization of a mixed-integer programming optimization solver based on decision diagrams. Our design supports native bulk operations, grows without bounds, and assumes at most one owner and one concurrent stealer, thereby eliminating the need for heavy synchronization. We provide an informal sketch that our queue is linearizable and lock-free under this restricted concurrency model. Benchmarks demonstrate that our implementation achieves constant-latency push performance, remaining stable even as batch size increases, in contrast to existing queues from C++ Taskflow whose latencies grow sharply with batch size. Pop operations perform comparably across all implementations, while our steal operation maintains nearly flat latency across different steal proportions. We also explore an optimized steal variant that reduces latency by up to 3x in practice. Finally, a pseudo workload based on large-graph exploration confirms that all implementations scale linearly. However, we argue that solver workloads with irregular node processing times would further amplify the advantages of our algorithm.

==> figures/opt_steal_data.txt <==
# opt steal data
Type Original Optimized
10 37457 37457
20 34144 33084
40 41179 25409
70 36488 12605

==> figures/push_data.txt <==
# push data
Tasks LFQ TFUBQ TFBQ
1 415 423 413
128 419 691 648
512 477 2366 2322
1024 480 4892 4870

==> figures/scalability_data_lf.txt <==
# scalability plots
Threads first second third fourth
1 127.5 3192 15975 127.95 
2 63.9 1597 7989 63.90
4 32.28 798 3993 31.99
8 15.9 399 1997 15.99
16 7.9 199 998 7.986
32 3.9 99 499.4 3.99
64 1.9 49.5 205.1 1.995
128 0.7 18.9 101.1 0.757

==> figures/scalability_data_tfub.txt <==
Threads first second
1 127.75 15980
2 63.90 7990
4 32 4000
8 15.99 2000
16 7.99 999.7
32 3.99 500
64 1.995 248
128 0.78 99

==> figures/steal_data.txt <==
# steal data
Tasks LFQ TFUBQ TFBQ
10 37457 16375 16115
20 34144 32500 32412
40 41179 64685 64839
60 36488 112181 112851
